Latency-Aware Inter-domain Routing

Despite efforts from cloud and content providers to lower latency to acceptable levels for current and future services (e.g., augmented reality or cloud gaming), there are still opportunities for improvement. A major reason that traffic engineering efforts are challenged to lower latency is that the Internet's inter-domain routing protocol, the Border Gateway Protocol, is oblivious to any performance metric, and circuitous routing is still pervasive. In this work, we propose two implementation modifications that networks can leverage to make BGP latency-aware and reduce excessive latency inflation. These proposals, latency-proportional AS prepending and local preference neutralization, show promise towards providing a method for propagating abstract latency information with a reasonable increase in routing overhead.

==> outline.txt <==
- Causes of Path Inflation in Cloud Routing
 - Internal routing inflation
 - Suboptimal exit/entry selection
 - Policy
 
 - Which leg is the slowest that contributes to the extra latency?
 - Policy: peering vs. provider. Why is this route chosen?

- Discuss possible BGP fixes

- https://root-servers.org/: use ASN and city to configure a root server anycast situation
- show easy to deploy: emulation with G-NS3?
- geoBGP: geohints do not work.
- TODO:
 - find an anycast path inflation problem
  - is there a way that we show geohints don't work for all cases?
  - find some cases to show geohints don't work
  - tango work
 - find a cloud routing path inflation problem / root cause

Section 2
- Background: why BGP causes path inflation
- Economic arguments for making local preferences the same for certain traffic


Software defined 
- New protocols hard to be adopted
- IP anycast, Cloud Routing experience long and circuitous routes
- new attributes. new software, hardware upgrades. 


- Fully compatible with existing BGP. Can achieve benefits when a dozen of ASes agree to deploy them.

- Local preferences: most of the routes are good. Transit costs are low compared to the costs of content. Peers are close-by most of the time. 

- Using the AS path length to encode latencies
- Our simulation results show they can shorten latency significantly
- Minor routing adjustments will not change routes
- Why geohints or AIGP do not work (related work)

Section 3
- How the protocol works
- What changes need to be done by cloud providers or anycast providers


Section 4
- Simulation results
- Ramesh: defer deployment changes to later

Section 5
- Conclusion and future work


